An Effective Model for Droplet Impact Dynamics on Micro-Structured Surfaces: Nonlocal Theory and SPH Simulation of Pancake Bouncing

The accurate mathematical modeling of droplet impact dynamics on micro-structured surfaces is fundamental to understanding and predicting complex fluid behaviors relevant to a wide range of engineering and scientific applications. In particular, the pancake bouncing phenomenon--systematically studied by Liu et al. (Nature Physics, 2014)--on superhydrophobic micro-structured substrates presents significant theoretical challenges. Central to these challenges is the need to construct effective mathematical models that capture the intricate influence of substrate micro/nanostructures on droplet dynamics. This requires the development of robust formulations for surface tension, contact line dynamics, and the interaction forces between fluid and solid structures. In this work, we formulate a nonlocal mathematical framework for the simulation of 3D pancake bouncing on superhydrophobic micro-cone arrays. The model incorporates intermolecular attractive forces to represent droplet surface tension, and we provide a strict theoretical derivation linking these forces quantitatively to the macroscopic surface tension coefficient, thereby circumventing the reliance on empirical parameter tuning. The complex geometry of micro-cone arrays introduces fundamental difficulties in defining local normal directions for contact algorithms. To overcome this, we develop a nonlocal contact repulsion force model that governs fluid-solid interactions and ensures numerical stability under high Weber number conditions. Based on this mathematical foundation, we implement the model using smoothed particle hydrodynamics (SPH), enabling high-precision 3D simulations. Computational experiments, validated against empirical data, confirm the model's accuracy and robustness, while underscoring the key role of numerical simulation in elucidating droplet-microstructure interactions.

==> data/diameter_data_14.csv <==
Time  Diameter  High  is_t_up  is_t_contact  is_t_max
-1.4463967603898364  2.82  1.26  False  False  False
-1.4363967603898364  2.818175971768958  1.2526928045612242  False  False  False
-1.0075763916942635  2.8389810331898477  0.8704988467351613  False  False  False
-0.5687560229986829  2.8251271268601252  0.5165294337377807  False  False  False
-0.1299356543031025  2.8232334604102522  0.1530805147009677  False  False  False
0.308884714392478  2.8246597972654053  -0.20335075965570606  False  False  False
0.7477050830880585  2.8602771275734113  -0.4503400169559512  False  False  False
1.186525451783639  3.4277850777194225  -0.5785158851268838  False  False  False
1.6253458204792195  4.013644451737466  -0.5834067379517924  False  False  False
2.0641661891748  4.47964599382628  -0.43404751649903456  False  False  False
2.5029865578703805  4.86559137445447  -0.2107902731518045  False  False  False
2.9418069265659605  5.179740889358836  0.05706203395660519  True  False  False
3.380627295261541  5.429557965801456  0.13360501950835307  False  False  False
3.8194476639571215  5.635462033409702  0.1778504315866404  False  True  False
4.258268032652702  5.7915198312619545  0.23074457861583528  False  False  False
4.6970884013482825  5.904001866227974  0.2940932647453758  False  False  False
5.135908770043863  5.972889992840516  0.3654668903346318  False  False  False
5.5747291387394435  5.987346748830686  0.4339732427420349  False  False  True
6.013549507435024  5.948295573344162  0.501128126704941  False  False  False
6.4523698761306045  5.86316159330574  0.5639014785406055  False  False  False
6.891190244826184  5.735972184906398  0.6201555965897521  False  False  False
7.330010613521765  5.563719261516416  0.6757180212154128  False  False  False
7.768830982217345  5.350927765895462  0.7212906931000488  False  False  False
8.207651350912926  5.101101158777569  0.762440302670135  False  False  False
8.646471719608506  4.824643725798038  0.7858343894491931  False  False  False


==> data/diameter_data_7.csv <==
Time  Diameter  High  is_t_up  is_t_contact  is_t_max
-2.055934065140528  2.82  1.26  False  False  False
-2.045934065140528  2.8180610051229387  1.255238275701454  False  False  False
-1.5502119582725284  2.835167816541661  0.9423701165229527  False  False  False
-1.044489851404529  2.827636716885566  0.6546650059197866  False  False  False
-0.5387677445365839  2.8229767363637013  0.3629226475174636  False  False  False
-0.03304563766863389  2.820432643675601  0.06726877255684317  False  False  False
0.4726764691994223  2.832548096778357  -0.16651310464931277  False  False  False
0.9783985760674785  2.880820549879576  -0.27885648331723  False  False  False
1.4841206829355347  3.4418931411439395  -0.29142496082343367  False  False  False
1.9898427898035904  3.994242857008353  -0.22201117188038066  False  False  False
2.4955648966716466  4.420264178251066  -0.08134447661376258  False  False  False
3.001287003539703  4.721700076738875  0.0654824329352211  True  False  False
3.507009110407759  4.916492508902987  0.06564806811183825  False  False  False
4.012731217275816  5.039790737695622  0.05759983859511272  False  False  False
4.518453324143872  5.102848149329317  0.057131164352854806  False  False  False
5.024175431011928  5.1223567178205585  0.05426458862019602  False  False  True
5.529897537879984  5.091399568186448  0.05103830280844172  False  False  False
6.035619644748039  5.017157893170477  0.037702192165349965  False  False  False
6.541341751616095  4.902036030799346  -0.0382327008595181  False  False  False
7.047063858484151  4.7603812521832305  0.04760861435077951  False  False  False
7.552785965352207  4.596283948315008  0.053121746036336785  False  False  False
8.058508072220263  4.401699954345225  0.05737474048404118  False  False  False
8.56423017908832  4.181855204463864  0.06047602880714615  False  False  False
9.069952285956376  3.9302554889246495  0.06096668968305928  False  False  False
9.575674392824432  3.657744644245165  0.05632252915308084  False  False  False
10.081396499692488  3.3821345211998572  -0.2745769089465112  False  False  False
10.587118606560544  3.141552794517139  -0.3694919081853586  False  False  False
11.0928407134286  2.9768310417589534  -0.21313847882117345  False  False  False
11.598562820296657  2.923408602734619  0.06721832862353236  False  False  False
12.104284927164713  2.9076927525771845  0.10835108680675418  False  False  False
12.610007034032769  2.8501303736205585  0.17285316619748575  False  False  False
13.115729140900825  2.765205632852208  0.23826870268182776  False  False  False
13.621451247768881  2.6796987418943816  0.05824533832912387  False  False  False
14.127173354636616  2.595343833516198  0.04055662558453336  False  False  False
14.632895461503784  2.507853715323786  0.06714666147352685  False  False  False
15.138617568370952  2.428999405840588  0.07395105715735227  False  False  False
15.64433967523812  2.3584792137109654  0.09301192388307072  False  False  False
16.15006178210529  2.308704466734641  0.12659959608263627  False  False  False
16.655783888972458  2.2688942801803766  0.18589792136452618  False  False  False
17.161505995839626  2.25943183965102  0.26674136531699405  False  True  False
17.667228102706794  2.2747295736871265  0.3659333352649366  False  False  False
18.172950209573962  2.2938645112729183  0.47905151067404556  False  False  False
18.67867231644113  2.31858040181585  0.6023806119428556  False  False  False
19.184394423308298  2.3439948076266854  0.7351449166661557  False  False  False
19.690116530175466  2.3672193200349736  0.8776298883870968  False  False  False
19.944065934859474  2.380573623643027  0.9518705362007961  False  False  False


==> data/f04.csv <==
Time    Diameter    High    is_t_up    is_t_contact    is_t_max
-1.4463967603898364    2.84    1.24    False    False    False
-1.0075763916942635    2.858086046872829    0.8553405047485105    False    False    False
-0.5687560229986829    2.845070894528325    0.500209648247327    False    False    False
-0.1299356543031025    2.8456177431554295    0.13480727386729668    False    False    False
0.308884714392478    2.84485057921118    -0.21164736911426038    False    False    False
0.7477050830880585    2.878717029546465    -0.4440790602821765    False    False    False
1.186525451783639    3.435232200419263    -0.5786831060491596    False    False    False
1.6253458204792195    4.02724190498585    -0.5782237826364001    False    False    False
2.0641661891748    4.522956646537455    -0.4523268144920295    False    False    False
2.5029865578703805    4.95366630533962    -0.23959365592642243    False    False    False
2.9418069265659605    5.303840340546777    0.01087333637415939    True    False    False
3.380627295261541    5.594736051051811    0.14250059407818882    False    False    False
3.8194476639571215    5.845955597054161    0.18953704656594977    False    True    False
4.258268032652702    6.037790229074429    0.24198832452738667    False    False    False
4.6970884013482825    6.173659734108135    0.2981900265224147    False    False    False
5.135908770043863    6.257272094621434    0.3558215989498973    False    False    False
5.5747291387394435    6.291158711557602    0.41810956204645694    False    False    True
6.013549507435024    6.276909663191427    0.47617083204192623    False    False    False
6.4523698761306045    6.206333717185002    0.5366089258432322    False    False    False
6.5536032396101636    6.1829941153884675    0.550684907491884    False    False    False


==> data/f05.csv <==
Time    Diameter    High    is_t_up    is_t_contact    is_t_max
-1.4463967603898364    2.8    1.25    False    False    False
-1.0075763916942635    2.856576848449762    0.8598184539438717    False    False    False
-0.5687560229986829    2.8459838050651634    0.5013857583549319    False    False    False
-0.1299356543031025    2.834826147615682    0.14128890057359966    False    False    False
0.308884714392478    2.8269386887586467    -0.19546356868472187    False    False    False
0.7477050830880585    2.864358344285489    -0.4312808891561184    False    False    False
1.186525451783639    3.4181315221791015    -0.5594005782563831    False    False    False
1.6253458204792195    4.027786113426357    -0.5809602013706402    False    False    False
2.0641661891748    4.521810487879515    -0.4709806125503187    False    False    False
2.5029865578703805    4.912378035274029    -0.259269641364503    False    False    False
2.9418069265659605    5.2523250165761475    -0.0013241438931362519    False    False    False
3.380627295261541    5.526806245397778    0.1231294789794948    True    False    False
3.8194476639571215    5.746676380901392    0.1743388433121223    False    True    False
4.258268032652702    5.914229559928872    0.23027259817700746    False    False    False
4.6970884013482825    6.035321242879296    0.2922612679665451    False    False    False
5.135908770043863    6.10566270102095    0.36135722413935095    False    False    False
5.5747291387394435    6.123181524408791    0.43615315520554454    False    False    True
6.013549507435024    6.08986388356917    0.5022553543107394    False    False    False
6.4523698761306045    6.017957097730928    0.5724245365878954    False    False    False
6.5536032396101636    5.9966805019217855    0.5892887000072974    False    False    False


==> data/f06.csv <==
Time    Diameter    High    is_t_up    is_t_contact    is_t_max
-1.4463967603898364    2.82    1.26    False    False    False
-1.4363967603898364    2.818181623215306    1.2526904979236495    False    False    False
-1.0075763916942635    2.844584232925624    0.8661220846209858    False    False    False
-0.5687560229986829    2.8289663068426583    0.5141068622119768    False    False    False
-0.1299356543031025    2.8256762061079512    0.15129389274672994    False    False    False
0.308884714392478    2.827247341089727    -0.2212873262980556    False    False    False
0.7477050830880585    2.864431583090303    -0.4624011370300276    False    False    False
1.186525451783639    3.4601693569507095    -0.5827796432333989    False    False    False
1.6253458204792195    4.035278613057443    -0.5921141569206231    False    False    False
2.0641661891748    4.499519435155163    -0.445070423159822    False    False    False
2.5029865578703805    4.88603190191531    -0.21450780585677406    False    False    False
2.9418069265659605    5.191868770810248    0.04542910765320753    True    False    False
3.380627295261541    5.4491709606780585    0.11968006201197953    False    False    False
3.8194476639571215    5.650125288788627    0.1651536413835835    False    True    False
4.258268032652702    5.808082588029769    0.21842016705615472    False    False    False
4.6970884013482825    5.9183710109653465    0.2789176138801025    False    False    False
5.135908770043863    5.98085080132137    0.3493747033938006    False    False    False
5.5747291387394435    5.996958759749017    0.4238128875903177    False    False    True
6.013549507435024    5.962812482998343    0.49461599449289745    False    False    False
6.4523698761306045    5.878168504061749    0.5586994121590211    False    False    False
6.891190244826184    5.754755725026144    0.6136987708098884    False    False    False
 


==> data/f07.csv <==
Time    Diameter    High    is_t_up    is_t_contact    is_t_max
-1.4463967603898364    2.8    1.27    False    False    False
-1.0075763916942635    2.8303194867398243    0.8730848007433828    False    False    False
-0.5687560229986829    2.828497664185693    0.5042155887612569    False    False    False
-0.1299356543031025    2.8369527951387727    0.13347204259899964    False    False    False
0.308884714392478    2.835720765514671    -0.2236549703407522    False    False    False
0.7477050830880585    2.8645663503427485    -0.46096461167978686    False    False    False
1.186525451783639    3.401429850114102    -0.6298286496096284    False    False    False
1.6253458204792195    3.9412107163601067    -0.6151992326599801    False    False    False
2.0641661891748    4.3648393747790015    -0.5066354275064692    False    False    False
2.5029865578703805    4.741017491067772    -0.29163920892686834    False    False    False
2.9418069265659605    5.039783270160786    -0.031265785903229475    False    False    False
3.380627295261541    5.273363969781819    0.12901064445317711    True    False    False
3.8194476639571215    5.456916181688303    0.17891830304979364    False    True    False
4.258268032652702    5.591931834072942    0.25303472726999143    False    False    False
4.6970884013482825    5.6769072894740695    0.32838518556025853    False    False    False
5.135908770043863    5.710261022879509    0.40410440973161865    False    False    True
5.5747291387394435    5.703783859646012    0.48230570254632704    False    False    False
6.013549507435024    5.652679310551416    0.5578579876205222    False    False    False
6.4523698761306045    5.558103306880097    0.631042849386456    False    False    False
6.5536032396101636    5.5291885772195    0.6473966914186139    False    False    False


==> data/record.csv <==
We        t-max    t-contact    Q     t-up     t-in     t-final      theta    f-dx     delta    p-max    dt       V   
7.000     4.825    17.603    0.444    2.695    2.071    24.000    4800.000    0.060    0.260    0.040    0.001    0.590 
8.000     4.989    17.546    0.416    2.813    1.933    23.000    4800.000    0.060    0.260    0.040    0.001    0.630 
9.000     5.137    17.986    0.369    2.915    1.819    22.000    4800.000    0.060    0.260    0.040    0.001    0.669 
10.000    5.180    18.513    0.374    3.005    1.724    23.000    4800.000    0.060    0.260    0.040    0.001    0.705 
11.000    5.310    19.400    0.366    2.993    1.642    24.000    4800.000    0.060    0.260    0.040    0.001    0.739 
12.000    5.435    6.072     0.990    2.979    1.570    20.000    4800.000    0.060    0.260    0.040    0.001    0.772 
13.000    5.375    5.375     1.000    3.051    1.507    10.000    4800.000    0.060    0.260    0.040    0.001    0.803 
14.000    5.405    5.053     0.996    3.032    1.452    10.000    4800.000    0.060    0.260    0.040    0.001    0.834 
15.000    5.520    4.742     0.989    3.098    1.402    10.000    4800.000    0.060    0.260    0.040    0.001    0.863 
16.000    5.547    4.439     0.975    3.076    1.356    10.000    4800.000    0.060    0.260    0.040    0.001    0.891 
17.000    5.490    4.313     0.967    3.053    1.315    10.000    4800.000    0.060    0.260    0.040    0.001    0.919 
18.000    5.517    4.191     0.961    3.031    1.278    10.000    4800.000    0.060    0.260    0.040    0.001    0.945 
19.000    5.380    4.154     0.958    3.009    1.243    10.000    4800.000    0.060    0.260    0.040    0.001    0.971 
20.000    5.409    4.037     0.950    2.987    1.211    10.000    4800.000    0.060    0.260    0.040    0.001    0.997 
21.000    5.438    3.923     0.941    8.788    1.182    10.000    4800.000    0.060    0.260    0.040    0.001    1.021 
22.000    5.545    3.890     0.938    2.865    1.154    10.000    4800.000    0.060    0.260    0.040    0.001    1.045 
23.000    5.417    3.780     0.928    2.845    1.129    10.000    4800.000    0.060    0.260    0.040    0.001    1.069 
24.000    5.215    3.751     0.925    2.903    1.105    10.000    4800.000    0.060    0.260    0.040    0.001    1.092 


==> data/ref.csv <==
We   max   maxerr   up   uperr   contact   contacterr   Q   Qerr
7.10650    4.59627    0.40373    2.89510    0.30366    16.52192    0.40919    0.38627    0.01976 
7.93381    4.48758    0.29503    2.90373    0.29503    16.01150    0.29869    0.35805    0.01501 
8.64326    4.40994    0.49689    2.99517    0.38647    15.31453    0.39882    0.35640    0.01320 
9.39768    4.47205    0.31056    2.90028    0.29158    15.41524    0.29178    0.37322    0.01967 
10.26638    4.49620    0.39683    2.99689    0.29503    15.00845    0.31940    0.34836    0.01035 
11.07205    4.61180    0.29503    3.09006    0.29503    15.00735    0.40400    0.34016    0.02494 
11.89748    4.61180    0.29503    3.09696    0.30193    14.90956    0.31595    0.36983    0.01493 
12.61931    4.50311    0.40373    2.99172    0.50725    3.50646    0.50069    0.95956    0.01191 
13.34356    4.39441    0.29503    2.90373    0.29503    3.29293    0.31077    0.94531    0.01234 
14.15224    4.59627    0.31056    2.99862    0.38992    3.40232    0.29523    0.93927    0.01855 
14.92007    4.61180    0.29503    2.88820    0.31056    3.29414    0.31077    0.91527    0.00958 
15.84992    4.70497    0.29503    3.09696    0.40200    3.38636    0.30559    0.90784    0.01424 
16.66492    4.70497    0.51242    3.09696    0.29503    3.40253    0.50759    0.91974    0.01217 
17.39136    4.59627    0.40373    2.99172    0.49344    3.20280    0.59047    0.90515    0.02519 
18.15867    4.59627    0.31056    2.99689    0.29503    3.29662    0.31077    0.93707    0.01122 
18.86867    4.70497    0.29503    3.09006    0.29503    3.29717    0.31077    0.93008    0.01544 
19.67899    4.70497    0.38820    3.09006    0.29503    3.29434    0.30732    0.91773    0.01191 
20.45039    4.81366    0.49689    3.19703    0.40200    3.39161    0.31077    0.91436    0.01217 
21.43480    4.81366    0.49689    3.19703    0.40200    3.40964    0.29696    0.91279    0.02494 
22.23471    4.70497    0.29503    3.20048    0.49862    3.41025    0.51105    0.91727    0.01130 
23.00887    4.70497    0.29503    3.09006    0.29503    3.39013    0.30732    0.93331    0.01493 
23.58564    4.50311    0.40373    2.99689    0.29503    3.20065    0.30041    0.93607    0.01234 

